Identifying Two Newly Discovered Black Hole X-ray Transients in the Galactic Center

We analyze the two unclassified newly outbursting X-ray binary transients in the galactic center, Swift J174540.7-290015 and Swift J174540.2-290037, in an attempt to identify the nature of these sources. We engage in a thorough spectral analysis for the two systems, by examining the fits of various astrophysical models, in addition to assessing their light curves and power spectra. Our results showed that Swift 15 has a low temperature blackbody spectrum with a hard power-law tail, and Swift 37 has a broad iron line and a small equivalent width; both transients exhibit classic spectral signatures of black hole systems. Additionally, our observations for both sources yielded the absence of type 1 X-ray bursting and the possible presence of low-frequency quasi-periodic oscillations. Our finding that these two sources appear to be black hole X-ray systems is a groundbreaking discovery, as it adds on to an extremely small population of well-established black hole candidates in the entire galaxy, in addition to giving the first strong indication for a clustering of black holes within the central few parsecs of the galactic center.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
